Message-Passing Algorithms for Quadratic Minimization

Gaussian belief propagation (GaBP) is an iterative algorithm for computing the mean of a multivariate Gaussian distribution, or equivalently, the minimum of a multivariate positive definite quadratic function. Sufficient conditions, such as walk-summability, that guarantee the convergence and correctness of GaBP are known, but GaBP may fail to converge to the correct solution given an arbitrary positive definite quadratic function. As was observed in previous work, the GaBP algorithm fails to converge if the computation trees produced by the algorithm are not positive definite. In this work, we will show that the failure modes of the GaBP algorithm can be understood via graph covers, and we prove that a parameterized generalization of the min-sum algorithm can be used to ensure that the computation trees remain positive definite whenever the input matrix is positive definite. We demonstrate that the resulting algorithm is closely related to other iterative schemes for quadratic minimization such as the Gauss-Seidel and Jacobi algorithms. Finally, we observe, empirically, that there always exists a choice of parameters such that the above generalization of the GaBP algorithm converges.

==> async_0.txt <==
x	y
 1         0.373318192666187
 2        0.0996614952804344
 3        0.0227144349973171
 4       0.00428114172566066
 5       0.00106942233567473
 6      0.000496507856043463
 7      0.000202755819361186
 8       6.8210984648401e-05
 9      1.94014152168878e-05
10       4.6331377197779e-06
11      9.03282050398463e-07
12      1.92750058571575e-07
13      8.47981290527622e-08
14      3.61416221325074e-08
15      1.26052743148003e-08
16      3.70454698164546e-09
17      9.17704020937619e-10
18      1.86118269199553e-10
19      3.61775515205947e-11
20      1.44318452256468e-11
21      6.39724351864055e-12
22      2.31571161601289e-12
23      7.03894425976482e-13
24      1.81273957109162e-13
25      3.85897936484631e-14
26      7.46083089371805e-15
27      1.83102671940889e-15
28       6.2803698347351e-16
29      4.96506830649455e-16
30      1.35064460289285e-15


==> async_1.txt <==
x	y
 1          2.14209977429437
 2         0.902386571949368
 3         0.322881516764333
 4        0.0895212743312863
 5        0.0182600264443874
 6        0.0135492776390569
 7        0.0104365630551637
 8        0.0059553693822592
 9       0.00280732747425481
10       0.00112248241503603
11      0.000369900078710167
12      8.96733632504619e-05
13      2.40913864830162e-05
14      2.26128133815881e-05
15      1.53188574383142e-05
16      8.10072032458872e-06
17      3.59752432730614e-06
18      1.35015639814886e-06
19      4.06003434068685e-07
20      8.55356718432525e-08
21       4.1485076356932e-08
22      3.57116032928266e-08
23       2.1794265355065e-08
24      1.07763249494631e-08
25      4.51213054316924e-09
26        1.579316653476e-09
27      4.24478416447569e-10
28      8.83424339674492e-11
29      7.22657025828147e-11
30      5.39193526899427e-11


==> async_2.txt <==
x	y
 1           2.2358805157066
 2         0.952724978103115
 3         0.345163746916717
 4        0.0971319310396179
 5        0.0197942345110172
 6        0.0144860249543297
 7        0.0113934284896167
 8         0.006605307756753
 9       0.00316012779107607
10       0.00128347850927355
11      0.000430964996991063
12      0.000107151522295999
13       2.7168443817269e-05
14      2.57876548645924e-05
15      1.79378349301844e-05
16      9.67766563067748e-06
17      4.37977648920879e-06
18      1.67831714916139e-06
19      5.18736432256915e-07
20      1.12631729400149e-07
21      4.87151228708971e-08
22      4.36868215139885e-08
23      2.74674665862805e-08
24      1.39058673843897e-08
25      5.95909593259655e-09
26      2.14357459823278e-09
27       5.9952432581606e-10
28      1.21779299099139e-10
29      9.06657551467354e-11
30      7.10298631146175e-11


==> c_plot.csv <==
x	y	z
-3	60	108
-2.99	60	108
-2.98	60	108
-2.97	60	108
-2.96	60	108
-2.95	60	108
-2.94	60	108
-2.93	60	109
-2.92	60	109
-2.91	60	109
-2.9	60	109
-2.89	60	109
-2.88	60	109
-2.87	60	109
-2.86	61	109
-2.85	61	109
-2.84	61	109
-2.83	61	110
-2.82	61	110
-2.81	61	110
-2.8	61	110
-2.79	61	110
-2.78	61	110
-2.77	61	110
-2.76	61	110
-2.75	61	110
-2.74	61	110
-2.73	61	111
-2.72	61	111
-2.71	61	111
-2.7	61	111
-2.69	62	111
-2.68	62	111
-2.67	62	111
-2.66	62	111
-2.65	62	111
-2.64	62	112
-2.63	62	112
-2.62	62	112
-2.61	62	112
-2.6	62	112
-2.59	62	112
-2.58	62	112
-2.57	62	112
-2.56	62	112
-2.55	62	113
-2.54	62	113
-2.53	63	113
-2.52	63	113
-2.51	63	113
-2.5	63	113
-2.49	63	113
-2.48	63	113
-2.47	63	114
-2.46	63	114
-2.45	63	114
-2.44	63	114
-2.43	63	114
-2.42	63	114
-2.41	63	114
-2.4	63	115
-2.39	64	115
-2.38	64	115
-2.37	64	115
-2.36	64	115
-2.35	64	115
-2.34	64	115
-2.33	64	115
-2.32	64	116
-2.31	64	116
-2.3	64	116
-2.29	64	116
-2.28	64	116
-2.27	65	116
-2.26	65	117
-2.25	65	117
-2.24	65	117
-2.23	65	117
-2.22	65	117
-2.21	65	117
-2.2	65	117
-2.19	65	118
-2.18	65	118
-2.17	65	118
-2.16	65	118
-2.15	66	118
-2.14	66	118
-2.13	66	119
-2.12	66	119
-2.11	66	119
-2.1	66	119
-2.09	66	119
-2.08	66	120
-2.07	66	120
-2.06	66	120
-2.05	67	120
-2.04	67	120
-2.03	67	120
-2.02	67	121
-2.01	67	121
-2	67	121
-1.99	67	121
-1.98	67	121
-1.97	67	122
-1.96	68	122
-1.95	68	122
-1.94	68	122
-1.93	68	122
-1.92	68	123
-1.91	68	123
-1.9	68	123
-1.89	68	123
-1.88	68	123
-1.87	69	124
-1.86	69	124
-1.85	69	124
-1.84	69	124
-1.83	69	125
-1.82	69	125
-1.81	69	125
-1.8	69	125
-1.79	70	126
-1.78	70	126
-1.77	70	126
-1.76	70	126
-1.75	70	127
-1.74	70	127
-1.73	70	127
-1.72	71	127
-1.71	71	128
-1.7	71	128
-1.69	71	128
-1.68	71	128
-1.67	71	129
-1.66	71	129
-1.65	72	129
-1.64	72	130
-1.63	72	130
-1.62	72	130
-1.61	72	130
-1.6	72	131
-1.59	73	131
-1.58	73	131
-1.57	73	132
-1.56	73	132
-1.55	73	132
-1.54	73	133
-1.53	74	133
-1.52	74	133
-1.51	74	134
-1.5	74	134
-1.49	74	134
-1.48	75	135
-1.47	75	135
-1.46	75	135
-1.45	75	136
-1.44	75	136
-1.43	76	136
-1.42	76	137
-1.41	76	137
-1.4	76	138
-1.39	76	138
-1.38	77	138
-1.37	77	139
-1.36	77	139
-1.35	77	140
-1.34	78	140
-1.33	78	140
-1.32	78	141
-1.31	78	141
-1.3	79	142
-1.29	79	142
-1.28	79	143
-1.27	79	143
-1.26	80	144
-1.25	80	144
-1.24	80	145
-1.23	80	145
-1.22	81	146
-1.21	81	146
-1.2	81	147
-1.19	82	147
-1.18	82	148
-1.17	82	148
-1.16	82	149
-1.15	83	149
-1.14	83	150
-1.13	83	151
-1.12	84	151
-1.11	84	152
-1.1	84	152
-1.09	85	153
-1.08	85	154
-1.07	86	154
-1.06	86	155
-1.05	86	156
-1.04	87	156
-1.03	87	157
-1.02	87	158
-1.01	88	159
-1	88	159
-0.99	89	160
-0.98	89	161
-0.97	90	162
-0.96	90	162
-0.95	90	163
-0.94	91	164
-0.93	91	165
-0.92	92	166
-0.91	92	167
-0.9	93	168
-0.89	93	169
-0.88	94	170
-0.87	94	171
-0.86	95	172
-0.85	96	173
-0.84	96	174
-0.83	97	175
-0.82	97	176
-0.81	98	177
-0.8	99	178
-0.79	99	179
-0.78	100	180
-0.77	101	182
-0.76	101	183
-0.75	102	184
-0.74	103	186
-0.73	104	187
-0.72	104	188
-0.71	105	190
-0.7	106	191
-0.69	107	193
-0.68	108	195
-0.67	109	196
-0.66	110	198
-0.65	110	200
-0.64	111	201
-0.63	112	203
-0.62	114	205
-0.61	115	207
-0.6	116	209
-0.59	117	211
-0.58	118	213
-0.57	119	216
-0.56	121	218
-0.55	122	220
-0.54	123	223
-0.53	125	225
-0.52	126	228
-0.51	128	231
-0.5	129	234
-0.49	131	237
-0.48	133	240
-0.47	135	243
-0.46	136	247
-0.45	138	250
-0.44	140	254
-0.43	143	258
-0.42	145	262
-0.41	147	266
-0.4	150	271
-0.39	152	275
-0.38	155	280
-0.37	158	285
-0.36	161	291
-0.35	164	297
-0.34	167	303
-0.33	171	310
-0.32	175	316
-0.31	179	324
-0.3	183	332
-0.29	188	340
-0.28	193	349
-0.27	198	359
-0.26	204	369
-0.25	210	380
-0.24	217	393
-0.23	224	406
-0.22	232	420
-0.21	241	436
-0.2	250	453
-0.19	261	472
-0.18	273	494
-0.17	286	518
-0.16	300	544
-0.15	317	575
-0.14	336	609
-0.13	358	649
-0.12	384	696
-0.11	414	751
-0.1	450	817
-0.09	495	897
-0.08	550	998
-0.07	622	-1
-0.06	717	-1
-0.05	850	-1
-0.04	-1	-1
-0.03	-1	-1
-0.02	-1	-1
-0.01	-1	-1
0	-1	-1
0.01	-1	-1
0.02	-1	-1
0.03	-1	-1
0.04	-1	-1
0.05	-1	-1
0.06	-1	-1
0.07	-1	-1
0.08	-1	-1
0.09	-1	-1
0.1	-1	-1
0.11	-1	-1
0.12	-1	-1
0.13	-1	-1
0.14	-1	-1
0.15	-1	-1
0.16	-1	-1
0.17	-1	-1
0.18	-1	-1
0.19	-1	-1
0.2	-1	-1
0.21	-1	-1
0.22	-1	-1
0.23	-1	-1
0.24	-1	-1
0.25	-1	-1
0.26	-1	-1
0.27	-1	-1
0.28	-1	-1
0.29	-1	-1
0.3	-1	-1
0.31	-1	-1
0.32	-1	-1
0.33	-1	-1
0.34	-1	-1
0.35	-1	-1
0.36	-1	-1
0.37	-1	-1
0.38	-1	-1
0.39	-1	-1
0.4	-1	-1
0.41	-1	-1
0.42	-1	-1
0.43	-1	-1
0.44	-1	-1
0.45	-1	-1
0.46	-1	-1
0.47	-1	-1
0.48	-1	-1
0.49	-1	-1
0.5	-1	-1
0.51	-1	-1
0.52	-1	-1
0.53	-1	-1
0.54	-1	-1
0.55	-1	-1
0.56	-1	-1
0.57	-1	-1
0.58	-1	-1
0.59	-1	-1
0.6	-1	-1
0.61	-1	-1
0.62	-1	-1
0.63	-1	-1
0.64	-1	-1
0.65	-1	-1
0.66	-1	-1
0.67	-1	-1
0.68	-1	-1
0.69	-1	-1
0.7	-1	-1
0.71	-1	-1
0.72	-1	-1
0.73	-1	-1
0.74	-1	-1
0.75	-1	-1
0.76	-1	-1
0.77	-1	-1
0.78	-1	-1
0.79	-1	-1
0.8	-1	-1
0.81	-1	-1
0.82	-1	-1
0.83	-1	-1
0.84	-1	-1
0.85	-1	-1
0.86	-1	-1
0.87	-1	-1
0.88	-1	-1
0.89	-1	-1
0.9	-1	-1
0.91	-1	-1
0.92	-1	-1
0.93	-1	-1
0.94	-1	-1
0.95	-1	-1
0.96	-1	-1
0.97	-1	-1
0.98	-1	-1
0.99	-1	-1
1	-1	-1
1.01	-1	-1
1.02	119	447
1.03	80	196
1.04	68	150
1.05	62	130
1.06	56	115
1.07	53	105
1.08	51	95
1.09	48	90
1.1	45	85
1.11	42	80
1.12	42	75
1.13	40	70
1.14	39	65
1.15	37	70
1.16	37	66
1.17	37	66
1.18	34	61
1.19	34	61
1.2	34	56
1.21	34	56
1.22	32	51
1.23	32	51
1.24	31	52
1.25	31	46
1.26	29	52
1.27	29	52
1.28	29	47
1.29	29	47
1.3	29	47
1.31	29	48
1.32	29	42
1.33	27	48
1.34	27	43
1.35	27	43
1.36	27	43
1.37	27	43
1.38	27	43
1.39	27	38
1.4	24	38
1.41	24	39
1.42	24	39
1.43	24	39
1.44	25	39
1.45	25	39
1.46	25	40
1.47	25	40
1.48	25	34
1.49	24	34
1.5	24	39
1.51	24	35
1.52	22	35
1.53	22	35
1.54	22	36
1.55	22	36
1.56	23	36
1.57	23	36
1.58	23	36
1.59	23	36
1.6	23	36
1.61	23	36
1.62	23	31
1.63	23	31
1.64	23	32
1.65	22	32
1.66	22	32
1.67	22	32
1.68	20	33
1.69	21	33
1.7	21	33
1.71	21	33
1.72	21	33
1.73	21	33
1.74	21	33
1.75	21	27
1.76	21	33
1.77	21	28
1.78	21	28
1.79	21	29
1.8	21	29
1.81	21	29
1.82	21	30
1.83	21	30
1.84	21	30
1.85	21	30
1.86	21	31
1.87	21	31
1.88	20	31
1.89	19	31
1.9	19	31
1.91	19	31
1.92	19	31
1.93	19	31
1.94	19	30
1.95	20	26
1.96	20	27
1.97	20	27
1.98	20	28
1.99	20	28
2	20	29
2.01	20	29
2.02	20	29
2.03	20	30
2.04	20	30
2.05	20	30
2.06	20	30
2.07	20	30
2.08	20	23
2.09	20	25
2.1	20	27
2.11	20	29
2.12	20	30
2.13	19	31
2.14	18	31
2.15	18	32
2.16	18	33
2.17	18	33
2.18	18	34
2.19	19	34
2.2	19	34
2.21	19	35
2.22	19	35
2.23	19	36
2.24	19	36
2.25	19	36
2.26	20	37
2.27	20	37
2.28	20	37
2.29	20	38
2.3	20	38
2.31	20	38
2.32	20	38
2.33	20	39
2.34	20	39
2.35	20	39
2.36	20	40
2.37	19	40
2.38	19	40
2.39	18	40
2.4	18	40
2.41	18	41
2.42	18	41
2.43	19	41
2.44	19	41
2.45	20	42
2.46	20	42
2.47	20	42
2.48	21	42
2.49	21	42
2.5	21	43
2.51	21	43
2.52	21	43
2.53	22	43
2.54	22	43
2.55	22	44
2.56	22	44
2.57	22	44
2.58	22	44
2.59	23	44
2.6	23	45
2.61	23	45
2.62	23	45
2.63	23	45
2.64	23	45
2.65	23	45
2.66	24	46
2.67	24	46
2.68	24	46
2.69	24	46
2.7	24	46
2.71	24	46
2.72	24	47
2.73	24	47
2.74	25	47
2.75	25	47
2.76	25	47
2.77	25	47
2.78	25	47
2.79	25	48
2.8	25	48
2.81	25	48
2.82	25	48
2.83	25	48
2.84	26	48
2.85	26	48
2.86	26	49
2.87	26	49
2.88	26	49
2.89	26	49
2.9	26	49
2.91	26	49
2.92	26	49
2.93	26	49
2.94	26	50
2.95	26	50
2.96	27	50
2.97	27	50
2.98	27	50
2.99	27	50
3	27	50


==> fig_1.txt <==
  \begin{tikzpicture}[scale=1.5]
	\tikzstyle{every node}=[draw,shape=circle];
	\path (0,0) node (X0) {$1$};
	\path (1,0) node (X1) {$2$};
	\path (1,-1) node (X2) {$3$};
	\path (0,-1) node (X3) {$4$};
	
	\draw (X0) -- (X1);
	\draw (X0) -- (X2);
	\draw (X2) -- (X3);
	\draw (X1) -- (X2);
	\draw (X1) -- (X3);
	\end{tikzpicture}

==> fig_3.txt <==
  \begin{tikzpicture}[scale=1.5]
	\tikzstyle{every node}=[draw,shape=circle];
	\path (0,0) node (X0) {$1$};
	\path (1,0) node (X1) {$2$};
	\path (1,-1) node (X2) {$3$};
	\path (0,-1) node (X3) {$4$};
	
	\draw (X0) -- (X1);
	\draw (X0) -- (X2);
	\draw (X2) -- (X3);
	\draw (X1) -- (X2);
	\draw (X1) -- (X3);
	\end{tikzpicture}

==> min_sum_0.txt <==
x	y
 1         0.942939811696295
 2         0.191170572918568
 3         0.174069868218068
 4         0.154914009608119
 5         0.090501786774129
 6        0.0386356204868912
 7        0.0105668005313678
 8       0.00119466070715452
 9       0.00299493293805089
10        0.0023329311059859
11       0.00123723503701883
12      0.000476229860892956
13      0.000102943223960967
14      3.34522531690577e-05
15      4.98513689495644e-05
16      3.40410093002178e-05
17      1.65140517994114e-05
18      5.65004930197435e-06
19      8.20627673390422e-07
20       7.5469341426742e-07
21       7.9214258546414e-07
22      4.83558686189793e-07
23      2.14370944843372e-07
24      6.34422225733925e-08
25      5.19806816816033e-09
26      1.43244484069087e-08
27      1.21020239655106e-08
28      6.69694666820122e-09
29      2.69738360222021e-09
30      6.54800292395193e-10


==> min_sum_1.txt <==
x	y
 1          3.69335775373925
 2         0.930569057898903
 3          2.56000962839068
 4          3.78806905653355
 5          3.61888727762372
 6            2.329193322814
 7         0.581159936060282
 8           1.1748395290795
 9          2.13190562224547
10          2.24145362395482
11          1.59619111649645
12         0.536175209652758
13         0.596330692158182
14           1.3107838473117
15          1.48978727871996
16          1.14366646930939
17         0.467887335497513
18         0.306217119361661
19          0.83596362989238
20           1.0208008591274
21         0.836097902041671
22         0.395452727431895
23         0.148529762169008
24          0.54013688569915
25         0.708863339568794
26         0.615658583265004
27         0.326479470624447
28        0.0659050822559134
29         0.348848847786325
30         0.494347652301194


==> min_sum_2.txt <==
x	y
 1          3.82167302346159
 2         0.969394087513481
 3          2.75344585097564
 4          4.16403923801048
 5          4.07894179066744
 6          2.69281365675134
 7         0.675295031498505
 8          1.49868518798371
 9          2.79886533798762
10          3.05443471085707
11          2.25501377294518
12         0.758024501689893
13          1.00916905671519
14           2.2632964119218
15           2.6948426611846
16          2.16551826624516
17         0.885829038902926
18         0.788464417423233
19          2.12160112754154
20          2.73704074657235
21          2.37476611406114
22          1.12719722450389
23         0.709292947640845
24          2.33912057304379
25          3.28382186295495
26          3.08880760234553
27          1.67240944694819
28          0.79257627975453
29          3.32083055990434
30          5.24133428249148


==> rnd_plot.csv <==
x	y	z
-5 203 -1
-4.99 203 -1
-4.98 203 -1
-4.97 203 -1
-4.96 203 -1
-4.95 203 -1
-4.94 203 -1
-4.93 204 -1
-4.92 204 -1
-4.91 204 -1
-4.9 204 -1
-4.89 204 -1
-4.88 204 -1
-4.87 204 -1
-4.86 204 -1
-4.85 205 -1
-4.84 205 -1
-4.83 205 -1
-4.82 205 -1
-4.81 205 -1
-4.8 205 -1
-4.79 205 -1
-4.78 206 -1
-4.77 206 -1
-4.76 206 -1
-4.75 206 -1
-4.74 206 -1
-4.73 206 -1
-4.72 206 -1
-4.71 207 -1
-4.7 207 -1
-4.69 207 -1
-4.68 207 -1
-4.67 207 -1
-4.66 207 -1
-4.65 207 -1
-4.64 208 -1
-4.63 208 -1
-4.62 208 -1
-4.61 208 -1
-4.6 208 -1
-4.59 208 -1
-4.58 208 -1
-4.57 209 -1
-4.56 209 -1
-4.55 209 -1
-4.54 209 -1
-4.53 209 -1
-4.52 209 -1
-4.51 210 -1
-4.5 210 -1
-4.49 210 -1
-4.48 210 -1
-4.47 210 -1
-4.46 210 -1
-4.45 210 -1
-4.44 211 -1
-4.43 211 -1
-4.42 211 -1
-4.41 211 -1
-4.4 211 -1
-4.39 211 -1
-4.38 212 -1
-4.37 212 -1
-4.36 212 -1
-4.35 212 -1
-4.34 212 -1
-4.33 212 -1
-4.32 213 -1
-4.31 213 -1
-4.3 213 -1
-4.29 213 -1
-4.28 213 -1
-4.27 213 -1
-4.26 214 -1
-4.25 214 -1
-4.24 214 -1
-4.23 214 -1
-4.22 214 -1
-4.21 214 -1
-4.2 215 -1
-4.19 215 -1
-4.18 215 -1
-4.17 215 -1
-4.16 215 -1
-4.15 216 -1
-4.14 216 -1
-4.13 216 -1
-4.12 216 -1
-4.11 216 -1
-4.1 216 -1
-4.09 217 -1
-4.08 217 -1
-4.07 217 -1
-4.06 217 -1
-4.05 217 -1
-4.04 218 -1
-4.03 218 -1
-4.02 218 -1
-4.01 218 -1
-4 218 -1
-3.99 219 -1
-3.98 219 -1
-3.97 219 -1
-3.96 219 -1
-3.95 219 -1
-3.94 220 -1
-3.93 220 -1
-3.92 220 -1
-3.91 220 -1
-3.9 220 -1
-3.89 221 -1
-3.88 221 -1
-3.87 221 -1
-3.86 221 -1
-3.85 221 -1
-3.84 222 -1
-3.83 222 -1
-3.82 222 -1
-3.81 222 -1
-3.8 222 -1
-3.79 223 -1
-3.78 223 -1
-3.77 223 -1
-3.76 223 -1
-3.75 224 -1
-3.74 224 -1
-3.73 224 -1
-3.72 224 -1
-3.71 224 -1
-3.7 225 -1
-3.69 225 -1
-3.68 225 -1
-3.67 225 -1
-3.66 226 -1
-3.65 226 -1
-3.64 226 -1
-3.63 226 -1
-3.62 226 -1
-3.61 227 -1
-3.6 227 -1
-3.59 227 -1
-3.58 227 -1
-3.57 228 -1
-3.56 228 -1
-3.55 228 -1
-3.54 228 -1
-3.53 229 -1
-3.52 229 -1
-3.51 229 -1
-3.5 229 -1
-3.49 230 -1
-3.48 230 -1
-3.47 230 -1
-3.46 230 -1
-3.45 231 -1
-3.44 231 -1
-3.43 231 -1
-3.42 231 -1
-3.41 232 -1
-3.4 232 -1
-3.39 232 -1
-3.38 232 -1
-3.37 233 -1
-3.36 233 -1
-3.35 233 -1
-3.34 234 -1
-3.33 234 -1
-3.32 234 -1
-3.31 234 -1
-3.3 235 -1
-3.29 235 -1
-3.28 235 -1
-3.27 235 -1
-3.26 236 -1
-3.25 236 -1
-3.24 236 -1
-3.23 237 -1
-3.22 237 -1
-3.21 237 -1
-3.2 237 -1
-3.19 238 -1
-3.18 238 -1
-3.17 238 -1
-3.16 239 -1
-3.15 239 -1
-3.14 239 -1
-3.13 240 -1
-3.12 240 -1
-3.11 240 -1
-3.1 241 -1
-3.09 241 -1
-3.08 241 -1
-3.07 241 -1
-3.06 242 -1
-3.05 242 -1
-3.04 242 -1
-3.03 243 -1
-3.02 243 -1
-3.01 243 -1
-3 244 -1
-2.99 244 -1
-2.98 244 -1
-2.97 245 -1
-2.96 245 -1
-2.95 245 -1
-2.94 246 -1
-2.93 246 -1
-2.92 246 -1
-2.91 247 -1
-2.9 247 -1
-2.89 248 -1
-2.88 248 -1
-2.87 248 -1
-2.86 249 -1
-2.85 249 -1
-2.84 249 -1
-2.83 250 -1
-2.82 250 -1
-2.81 250 -1
-2.8 251 -1
-2.79 251 -1
-2.78 252 -1
-2.77 252 -1
-2.76 252 -1
-2.75 253 -1
-2.74 253 -1
-2.73 254 -1
-2.72 254 -1
-2.71 254 -1
-2.7 255 -1
-2.69 255 -1
-2.68 256 -1
-2.67 256 -1
-2.66 256 -1
-2.65 257 -1
-2.64 257 -1
-2.63 258 -1
-2.62 258 -1
-2.61 259 -1
-2.6 259 -1
-2.59 259 -1
-2.58 260 -1
-2.57 260 -1
-2.56 261 -1
-2.55 261 -1
-2.54 262 -1
-2.53 262 -1
-2.52 263 -1
-2.51 263 -1
-2.5 264 -1
-2.49 264 -1
-2.48 264 -1
-2.47 265 -1
-2.46 265 -1
-2.45 266 -1
-2.44 266 -1
-2.43 267 -1
-2.42 267 -1
-2.41 268 -1
-2.4 268 -1
-2.39 269 -1
-2.38 269 -1
-2.37 270 -1
-2.36 270 -1
-2.35 271 -1
-2.34 272 -1
-2.33 272 -1
-2.32 273 -1
-2.31 273 -1
-2.3 274 -1
-2.29 274 -1
-2.28 275 -1
-2.27 275 -1
-2.26 276 -1
-2.25 276 -1
-2.24 277 -1
-2.23 278 -1
-2.22 278 -1
-2.21 279 -1
-2.2 279 -1
-2.19 280 -1
-2.18 281 -1
-2.17 281 -1
-2.16 282 -1
-2.15 282 -1
-2.14 283 -1
-2.13 284 -1
-2.12 284 -1
-2.11 285 -1
-2.1 286 -1
-2.09 286 -1
-2.08 287 -1
-2.07 288 -1
-2.06 288 -1
-2.05 289 -1
-2.04 290 -1
-2.03 290 -1
-2.02 291 -1
-2.01 292 -1
-2 292 -1
-1.99 293 -1
-1.98 294 -1
-1.97 295 -1
-1.96 295 -1
-1.95 296 -1
-1.94 297 -1
-1.93 298 -1
-1.92 298 -1
-1.91 299 -1
-1.9 300 -1
-1.89 301 -1
-1.88 301 -1
-1.87 302 -1
-1.86 303 -1
-1.85 304 -1
-1.84 305 -1
-1.83 306 -1
-1.82 306 -1
-1.81 307 -1
-1.8 308 -1
-1.79 309 -1
-1.78 310 -1
-1.77 311 -1
-1.76 312 -1
-1.75 313 -1
-1.74 314 -1
-1.73 314 -1
-1.72 315 -1
-1.71 316 -1
-1.7 317 -1
-1.69 318 -1
-1.68 319 -1
-1.67 320 -1
-1.66 321 -1
-1.65 322 -1
-1.64 323 -1
-1.63 324 -1
-1.62 325 -1
-1.61 326 -1
-1.6 328 -1
-1.59 329 -1
-1.58 330 -1
-1.57 331 -1
-1.56 332 -1
-1.55 333 -1
-1.54 334 -1
-1.53 335 -1
-1.52 337 -1
-1.51 338 -1
-1.5 339 -1
-1.49 340 -1
-1.48 341 -1
-1.47 343 -1
-1.46 344 -1
-1.45 345 -1
-1.44 347 -1
-1.43 348 -1
-1.42 349 -1
-1.41 351 -1
-1.4 352 -1
-1.39 353 -1
-1.38 355 -1
-1.37 356 -1
-1.36 358 -1
-1.35 359 -1
-1.34 361 -1
-1.33 362 -1
-1.32 364 -1
-1.31 365 -1
-1.3 367 -1
-1.29 369 -1
-1.28 370 -1
-1.27 372 -1
-1.26 373 -1
-1.25 375 -1
-1.24 377 -1
-1.23 379 -1
-1.22 380 -1
-1.21 382 -1
-1.2 384 -1
-1.19 386 -1
-1.18 388 -1
-1.17 390 -1
-1.16 392 -1
-1.15 394 -1
-1.14 396 -1
-1.13 398 -1
-1.12 400 -1
-1.11 402 -1
-1.1 404 -1
-1.09 406 -1
-1.08 409 -1
-1.07 411 -1
-1.06 413 -1
-1.05 416 -1
-1.04 418 -1
-1.03 420 -1
-1.02 423 -1
-1.01 425 -1
-1 428 -1
-0.99 431 -1
-0.98 433 -1
-0.97 436 -1
-0.96 439 -1
-0.95 442 -1
-0.94 445 -1
-0.93 448 -1
-0.92 451 -1
-0.91 454 -1
-0.9 457 -1
-0.89 460 -1
-0.88 463 -1
-0.87 467 -1
-0.86 470 -1
-0.85 473 1997
-0.84 477 1578
-0.83 481 1302
-0.82 484 1105
-0.81 488 947
-0.8 492 885
-0.79 496 899
-0.78 500 909
-0.77 504 919
-0.76 509 926
-0.75 513 934
-0.74 518 942
-0.73 522 951
-0.72 527 960
-0.71 532 968
-0.7 537 978
-0.69 542 987
-0.68 548 997
-0.67 553 1007
-0.66 559 1017
-0.65 564 1027
-0.64 570 1038
-0.63 576 1049
-0.62 583 1061
-0.61 589 1073
-0.6 596 1085
-0.59 603 1097
-0.58 610 1110
-0.57 617 1124
-0.56 625 1138
-0.55 633 1152
-0.54 641 1167
-0.53 650 1182
-0.52 658 1198
-0.51 667 1215
-0.5 677 1232
-0.49 687 1250
-0.48 697 1268
-0.47 707 1288
-0.46 718 1308
-0.45 730 1329
-0.44 742 1351
-0.43 755 1373
-0.42 768 1397
-0.41 781 1422
-0.4 796 1448
-0.39 811 1476
-0.38 827 1505
-0.37 843 1535
-0.36 861 1567
-0.35 880 1601
-0.34 899 1636
-0.33 920 1674
-0.32 942 1714
-0.31 965 1756
-0.3 990 1802
-0.29 1016 1850
-0.28 1045 1901
-0.27 1075 1956
-0.26 1107 -1
-0.25 1143 -1
-0.24 1181 -1
-0.23 1222 -1
-0.22 1266 -1
-0.21 1315 -1
-0.2 1369 -1
-0.19 1428 -1
-0.18 1494 -1
-0.17 1567 -1
-0.16 1649 -1
-0.15 1742 -1
-0.14 1848 -1
-0.13 1970 -1
-0.12 -1 -1
-0.11 -1 -1
-0.1 -1 -1
-0.09 -1 -1
-0.08 -1 -1
-0.07 -1 -1
-0.06 -1 -1
-0.05 -1 -1
-0.04 -1 -1
-0.03 -1 -1
-0.02 -1 -1
-0.01 -1 -1
0 -1 -1
0.01 -1 -1
0.02 -1 -1
0.03 -1 -1
0.04 -1 -1
0.05 -1 -1
0.06 -1 -1
0.07 -1 -1
0.08 -1 -1
0.09 -1 -1
0.1 -1 -1
0.11 -1 -1
0.12 -1 -1
0.13 -1 -1
0.14 -1 -1
0.15 -1 -1
0.16 -1 -1
0.17 -1 -1
0.18 -1 -1
0.19 -1 -1
0.2 -1 -1
0.21 -1 -1
0.22 -1 -1
0.23 -1 -1
0.24 -1 -1
0.25 -1 -1
0.26 -1 -1
0.27 -1 -1
0.28 -1 -1
0.29 -1 -1
0.3 -1 -1
0.31 -1 -1
0.32 -1 -1
0.33 -1 -1
0.34 -1 -1
0.35 -1 -1
0.36 -1 -1
0.37 -1 -1
0.38 -1 -1
0.39 -1 -1
0.4 -1 -1
0.41 -1 -1
0.42 -1 -1
0.43 -1 -1
0.44 -1 -1
0.45 -1 -1
0.46 -1 -1
0.47 -1 -1
0.48 -1 -1
0.49 -1 -1
0.5 -1 -1
0.51 -1 -1
0.52 -1 -1
0.53 -1 -1
0.54 -1 -1
0.55 -1 -1
0.56 -1 -1
0.57 -1 -1
0.58 -1 -1
0.59 -1 -1
0.6 -1 -1
0.61 -1 -1
0.62 -1 -1
0.63 -1 -1
0.64 -1 -1
0.65 -1 -1
0.66 -1 -1
0.67 -1 -1
0.68 -1 -1
0.69 -1 -1
0.7 -1 -1
0.71 -1 -1
0.72 -1 -1
0.73 -1 -1
0.74 -1 -1
0.75 -1 -1
0.76 -1 -1
0.77 -1 -1
0.78 -1 -1
0.79 -1 -1
0.8 -1 -1
0.81 -1 -1
0.82 -1 -1
0.83 -1 -1
0.84 -1 -1
0.85 -1 -1
0.86 -1 -1
0.87 -1 -1
0.88 -1 -1
0.89 -1 -1
0.9 -1 -1
0.91 -1 -1
0.92 -1 -1
0.93 -1 -1
0.94 -1 -1
0.95 -1 -1
0.96 -1 -1
0.97 -1 -1
0.98 -1 -1
0.99 -1 -1
1 -1 -1
1.01 -1 -1
1.02 -1 -1
1.03 -1 -1
1.04 -1 -1
1.05 -1 -1
1.06 -1 -1
1.07 -1 -1
1.08 -1 -1
1.09 -1 -1
1.1 -1 -1
1.11 -1 -1
1.12 -1 -1
1.13 -1 -1
1.14 -1 -1
1.15 -1 -1
1.16 -1 -1
1.17 -1 -1
1.18 -1 -1
1.19 -1 -1
1.2 -1 -1
1.21 -1 -1
1.22 -1 -1
1.23 -1 -1
1.24 -1 -1
1.25 -1 -1
1.26 -1 -1
1.27 -1 -1
1.28 -1 -1
1.29 -1 -1
1.3 -1 -1
1.31 -1 -1
1.32 -1 -1
1.33 -1 -1
1.34 -1 -1
1.35 -1 -1
1.36 -1 -1
1.37 -1 -1
1.38 -1 -1
1.39 -1 -1
1.4 -1 -1
1.41 -1 -1
1.42 -1 -1
1.43 -1 -1
1.44 -1 -1
1.45 -1 -1
1.46 -1 -1
1.47 -1 -1
1.48 -1 -1
1.49 -1 -1
1.5 -1 -1
1.51 -1 -1
1.52 -1 -1
1.53 -1 -1
1.54 -1 -1
1.55 -1 -1
1.56 -1 -1
1.57 -1 -1
1.58 -1 -1
1.59 -1 -1
1.6 -1 -1
1.61 -1 -1
1.62 -1 -1
1.63 -1 -1
1.64 -1 -1
1.65 -1 -1
1.66 -1 -1
1.67 -1 -1
1.68 -1 -1
1.69 -1 -1
1.7 -1 -1
1.71 -1 -1
1.72 -1 -1
1.73 -1 -1
1.74 -1 -1
1.75 -1 -1
1.76 -1 -1
1.77 -1 -1
1.78 -1 -1
1.79 -1 -1
1.8 -1 -1
1.81 -1 -1
1.82 -1 -1
1.83 -1 -1
1.84 -1 -1
1.85 -1 -1
1.86 -1 -1
1.87 -1 -1
1.88 -1 -1
1.89 -1 -1
1.9 -1 -1
1.91 -1 -1
1.92 -1 -1
1.93 -1 -1
1.94 -1 -1
1.95 -1 -1
1.96 -1 -1
1.97 -1 -1
1.98 -1 -1
1.99 -1 -1
2 -1 -1
2.01 -1 -1
2.02 -1 -1
2.03 -1 -1
2.04 -1 -1
2.05 -1 -1
2.06 -1 -1
2.07 -1 -1
2.08 -1 -1
2.09 -1 -1
2.1 -1 -1
2.11 -1 -1
2.12 -1 -1
2.13 -1 -1
2.14 -1 -1
2.15 -1 -1
2.16 -1 -1
2.17 -1 -1
2.18 -1 -1
2.19 -1 -1
2.2 -1 -1
2.21 -1 -1
2.22 -1 -1
2.23 -1 -1
2.24 -1 -1
2.25 -1 -1
2.26 -1 -1
2.27 -1 -1
2.28 -1 -1
2.29 -1 -1
2.3 -1 -1
2.31 -1 -1
2.32 -1 -1
2.33 -1 -1
2.34 -1 -1
2.35 -1 -1
2.36 -1 -1
2.37 -1 -1
2.38 -1 -1
2.39 -1 -1
2.4 -1 -1
2.41 -1 -1
2.42 -1 -1
2.43 -1 -1
2.44 -1 -1
2.45 -1 -1
2.46 -1 -1
2.47 -1 -1
2.48 -1 -1
2.49 -1 -1
2.5 -1 -1
2.51 -1 -1
2.52 -1 -1
2.53 -1 -1
2.54 -1 -1
2.55 -1 -1
2.56 -1 -1
2.57 -1 -1
2.58 -1 -1
2.59 -1 -1
2.6 -1 -1
2.61 -1 -1
2.62 -1 -1
2.63 -1 -1
2.64 -1 -1
2.65 -1 -1
2.66 -1 -1
2.67 -1 -1
2.68 -1 -1
2.69 -1 -1
2.7 -1 -1
2.71 -1 -1
2.72 -1 -1
2.73 -1 -1
2.74 -1 -1
2.75 -1 -1
2.76 -1 -1
2.77 -1 -1
2.78 -1 -1
2.79 -1 -1
2.8 -1 -1
2.81 -1 -1
2.82 -1 -1
2.83 -1 -1
2.84 -1 -1
2.85 -1 -1
2.86 -1 -1
2.87 -1 -1
2.88 -1 -1
2.89 -1 -1
2.9 -1 -1
2.91 -1 -1
2.92 -1 -1
2.93 -1 -1
2.94 -1 -1
2.95 -1 -1
2.96 -1 -1
2.97 -1 -1
2.98 -1 -1
2.99 -1 -1
3 -1 -1
3.01 -1 -1
3.02 -1 -1
3.03 -1 -1
3.04 -1 -1
3.05 -1 -1
3.06 -1 -1
3.07 -1 -1
3.08 -1 -1
3.09 -1 -1
3.1 -1 -1
3.11 -1 -1
3.12 -1 -1
3.13 -1 -1
3.14 -1 -1
3.15 -1 -1
3.16 -1 -1
3.17 -1 -1
3.18 -1 -1
3.19 -1 -1
3.2 -1 -1
3.21 -1 -1
3.22 -1 -1
3.23 -1 -1
3.24 -1 -1
3.25 -1 -1
3.26 -1 -1
3.27 -1 -1
3.28 -1 -1
3.29 -1 -1
3.3 -1 -1
3.31 -1 -1
3.32 -1 -1
3.33 -1 -1
3.34 -1 -1
3.35 -1 -1
3.36 -1 -1
3.37 -1 -1
3.38 -1 -1
3.39 -1 -1
3.4 -1 -1
3.41 -1 -1
3.42 -1 -1
3.43 -1 -1
3.44 -1 -1
3.45 -1 -1
3.46 -1 -1
3.47 -1 -1
3.48 -1 -1
3.49 -1 -1
3.5 -1 -1
3.51 -1 -1
3.52 -1 -1
3.53 -1 -1
3.54 -1 -1
3.55 -1 -1
3.56 -1 -1
3.57 -1 -1
3.58 -1 -1
3.59 -1 -1
3.6 -1 -1
3.61 -1 -1
3.62 -1 -1
3.63 -1 -1
3.64 -1 -1
3.65 -1 -1
3.66 -1 -1
3.67 -1 -1
3.68 -1 -1
3.69 -1 -1
3.7 -1 -1
3.71 -1 -1
3.72 -1 -1
3.73 -1 -1
3.74 -1 -1
3.75 -1 -1
3.76 -1 -1
3.77 -1 -1
3.78 -1 -1
3.79 -1 -1
3.8 -1 -1
3.81 -1 -1
3.82 -1 -1
3.83 -1 -1
3.84 -1 -1
3.85 -1 -1
3.86 -1 -1
3.87 -1 -1
3.88 -1 -1
3.89 -1 -1
3.9 -1 -1
3.91 -1 -1
3.92 -1 -1
3.93 -1 -1
3.94 -1 -1
3.95 146 -1
3.96 103 -1
3.97 91 -1
3.98 79 -1
3.99 73 -1
4 74 -1
4.01 68 -1
4.02 68 -1
4.03 62 -1
4.04 62 -1
4.05 56 -1
4.06 56 -1
4.07 57 -1
4.08 57 -1
4.09 57 -1
4.1 51 -1
4.11 51 -1
4.12 51 -1
4.13 52 -1
4.14 52 -1
4.15 46 -1
4.16 46 -1
4.17 46 -1
4.18 46 -1
4.19 47 -1
4.2 47 -1
4.21 47 -1
4.22 47 -1
4.23 41 -1
4.24 41 -1
4.25 41 -1
4.26 42 -1
4.27 42 -1
4.28 42 -1
4.29 42 -1
4.3 42 -1
4.31 42 -1
4.32 42 -1
4.33 42 -1
4.34 36 -1
4.35 42 -1
4.36 37 -1
4.37 37 -1
4.38 37 -1
4.39 37 -1
4.4 38 -1
4.41 38 -1
4.42 38 -1
4.43 38 -1
4.44 38 -1
4.45 38 -1
4.46 38 -1
4.47 38 -1
4.48 38 -1
4.49 38 -1
4.5 32 -1
4.51 38 -1
4.52 33 -1
4.53 33 -1
4.54 33 -1
4.55 34 -1
4.56 34 -1
4.57 34 -1
4.58 35 -1
4.59 35 -1
4.6 35 -1
4.61 35 -1
4.62 35 -1
4.63 35 -1
4.64 36 -1
4.65 36 -1
4.66 36 -1
4.67 36 -1
4.68 36 -1
4.69 36 -1
4.7 35 -1
4.71 29 -1
4.72 30 -1
4.73 30 -1
4.74 31 -1
4.75 31 -1
4.76 31 -1
4.77 32 -1
4.78 32 -1
4.79 33 -1
4.8 33 -1
4.81 33 -1
4.82 34 -1
4.83 34 -1
4.84 34 -1
4.85 34 -1
4.86 34 -1
4.87 34 -1
4.88 34 -1
4.89 34 -1
4.9 34 -1
4.91 34 -1
4.92 28 -1
4.93 29 -1
4.94 30 -1
4.95 32 -1
4.96 33 -1
4.97 34 -1
4.98 35 -1
4.99 35 -1
5 36 -1


==> sync_0.txt <==
x	y
 1          1.34307579324259
 2         0.635024533161031
 3         0.285136383052829
 4          0.12287861654877
 5        0.0511036415602001
 6        0.0205676223212336
 7       0.00800144844075867
 8       0.00299721068573725
 9       0.00107409014369185
10      0.000363807421898346
11      0.000113483582981379
12      3.06269741077041e-05
13      5.76033043298955e-06
14      5.78939531638552e-07
15      1.33030121466611e-06
16      9.79211983375246e-07
17      5.63072926564765e-07
18      2.88285480810599e-07
19      1.37392456776687e-07
20      6.21892107640448e-08
21      2.70112064569427e-08
22      1.13174531252296e-08
23      4.58447307051444e-09
24      1.79510774021352e-09
25      6.77674611999713e-10
26      2.45211266471329e-10
27      8.40911354342303e-11
28      2.67257839755944e-11
29      7.47951675010851e-12
30      1.56970378128973e-12


==> sync_1.txt <==
x	y
 1          4.81921342920094
 2          3.17579434860674
 3          1.98110048757714
 4          1.18288400472903
 5          0.67949623618892
 6         0.376385779231697
 7         0.200851023674578
 8         0.102823339875031
 9        0.0500895662322587
10        0.0228417595052665
11       0.00940716457273739
12       0.00318049976494609
13      0.000557202294113429
14      0.000409180305088578
15      0.000613015459585847
16      0.000547464816539409
17      0.000410118874429576
18      0.000279438173768337
19      0.000178743330416592
20       0.00010896169306332
21      6.37843861835008e-05
22       3.5978753306406e-05
23       1.9565171829943e-05
24      1.02335059711832e-05
25       5.1181527800173e-06
26      2.41903781418603e-06
27      1.05500972911713e-06
28      4.01511016700478e-07
29      1.10808492939552e-07
30      8.32985988620795e-09


==> sync_2.txt <==
x	y
 1          4.97240756746082
 2          3.30009522089513
 3          2.07363206939405
 4          1.24718268044032
 5         0.721655872813282
 6          0.40264205212961
 7         0.216419430793812
 8         0.111595580740341
 9        0.0547558590410521
10        0.0251497992985391
11        0.0104324033597946
12       0.00355266638360021
13      0.000626996255137054
14      0.000463420318804643
15      0.000699444533467917
16      0.000629156626772146
17      0.000474695029160027
18       0.00032575099296822
19      0.000209855051087158
20      0.000128838835541091
21      7.59562718186208e-05
22       4.3148266345487e-05
23      2.36296873581138e-05
24      1.24463006252057e-05
25      6.26825807293353e-06
26      2.98300456578911e-06
27      1.30968343942959e-06
28      5.01542599606105e-07
29      1.39016463431342e-07
30      1.08182261000605e-08

